Robust Model Predictive Control with Adjustable Uncertainty Sets

In this paper, we present Robust Model Predictive Control (MPC) problems with adjustable uncertainty sets. In contrast to standard Robust MPC problems with known uncertainty sets, we treat the uncertainty sets in our problems as additional decision variables. In particular, given a metric for adjusting the uncertainty sets, we address the question of determining the optimal size and shape of those uncertainty sets, while ensuring robust constraint satisfaction. The focus of this paper is on ensuring constraint satisfaction over an infinite horizon, also known as persistent feasibility. We show that, similar as in standard Robust MPC, persistent feasibility can be guaranteed if the terminal set is an invariant set with respect to both the state of the system and the adjustable uncertainty set. We also present an algorithm for computing such invariant sets, and illustrate the effectiveness of our approach in a cooperative adaptive cruise control application.

==> Reviews/CommentsToAuthor.txt <==
All reviewers are positive and recommend acceptance of the
paper. However, several minor things should be fixed, e.g.:
- add missing citations
- provide a better motivation
- show practical relevance of the approach
- several flaws in the case study should be fixed
- definitions also have minor flaws.
Further details see reviewers' comments.


==> Reviews/Review239.txt <==
Reviewer 1 of CDC 18 submission 1663

Comments to the author
======================

The proposed approach seems to provide an interesting way
to incorporate time-varying and a-priori unknown
uncertainty sets of some kind in a robust model predictive
controller. However, a couple of remarks and questions are
in order:

A.) Unfortunately, the practical relevance of the proposed
approach does not become very clear. Please provide some
more examples regarding possible applications for the
proposed control setup!

B.) It seems that due to the reformulation (17) and the
according time-independence of the uncertainty set W_k the
major benefit of the proposed control setup, namely the
time-dependent adjustable disturbance sets, is lost.
However, according to the list of challenges for
tractability at the end of Sec. II the time-dependence
itself does not seem to be an issue. Please elaborate on
why you still had to remove it.

C.) The practical applicability of the proposed setup seems
to be a bit questionable, if Algorithm 1 is not guaranteed
to converge. Since the largest benefit seems to be that
the uncertainty sets could - in principle - be adjusted at
every time step, i.e. for every re-initialization of the
RMPC-AU, the real-time tractability seems to jeopardized if
the necessary calculation of the according sets is not
guaranteed to converge. If on the other hand the adjustable
invariant sets are computed offline prior to the simulation
the question raised in B.) comes up again. 
Please elaborate on if you in fact re-calculated the
adjustable sets at every iteration of the MPC or if you
always used the ones shown in Fig. 2!

D.) In section IV. A. it is stated that the sets shown in
Fig. 2 have been calculated with a feedback gain of K=
-[25, 10]. Not only does this particular choice seem to be
somewhat arbitrary, but what's even worse, it doesn't 
seem to be a generally feasible one in view of the
constraints on the states and input policy in (22). 
Please elaborate on why and how this particular gain has
been chosen.

E.) The outlook seems very narrow. It would for example be
very interesting to discuss the possibility of recovering
the time-dependence of the disturbance sets. 

==> Reviews/Review243.txt <==
Reviewer 3 of CDC 18 submission 1663

Comments to the author
======================

The paper proposes a recursively feasible robust MPC scheme
where the uncertainty sets are adjustable, i.e., they are
also a decision variable.
The paper is sound from the theoretical standpoint and the
proposed scheme is interesting. However, the approach
should be better motivated, in my opinion. More
specifically, the need of such a scheme and the application
domains should be more clearly discussed in the
introduction.

==> Reviews/Review245.txt <==
Reviewer 4 of CDC 18 submission 1663

Comments to the author
======================

The authors consider a time-invariant
discrete-time linear system subjected to polyhedral state
and control constraints, as well as an additive disturbance
term which belongs to a set which may be "adjusted" in
real-time. They present a new robust MPC framework that
utilises the recently introduced idea of "adjustable
uncertainty sets". The paper makes a number of theoretical
contributions, and, in my opinion, should be accepted for
publication.

General comments:

1) This is just a comment on the name "adjustable
uncertainty set". Upon first reading I thought it strange
that the uncertainty set can be "adjusted" during
operation; doesn't this make it "controllable", and thus
not uncertain? (You can always choose that the set be a
singleton, which you select.) In the introduction, as well
as through the example in Section IV, the authors motivate
why this problem is worth studying: the adjustable
uncertainty set may be interpreted as a constraint set for
the input of a second "player".


Specific comments:

2) I found it difficult to read some of the definitions
when mathematical symbols were used. For example, in
Definition II.2, equation (9) should read: "for all (x_t,
W_{t-1}) contained in C_{adj} there exists a u_t and a W_t
such that (x_{t+1}, W_t) is contained in C_{adj} for all
w_t and all t". The main confusion came because "there
exists" and "for all" symbols were missing. I would suggest
that the authors maybe write out the full definitions in
words along with the definitions in symbols. Also, in the
problem labelled (23) in Appendix A, there is a floating
"for all" symbol.

3) In Section III the authors overcome the problem of
optimising over feedback policies by utilising a
"disturbance feedback policy" instead. They correctly cite
the paper [14] (by Goulart, Kerrigan and Maciejowski), but
I think they should also cite the papers that originally
presented the idea, and which are cited within [14]. A
negative aspect of
the disturbance feedback approach is that past states and
inputs need to be saved in order to construct the
disturbance sequence \{s_{j|t}\}, j = 0,..., k-1, which is
used at time k (see equation (13) ). For this, one also
needs an accurate model. I think that the authors should
point this out.

4) This point is the main area where I think the paper
could be improved. At first I found it strange that the
"Adjustable Control Invariant Set" (ACIS) is introduced and
then used in Theorem 1, but then ignored, and focus shifts
to the "Adjustable Positive Invariant Set" (APIS) instead.
As far as I can tell, there are, in fact, two receding
horizon approaches presented in this paper: the first one
concerns solving an optimisation problem online, which
produces a disturbance feedback policy, at every time step
and where the terminal state is to be contained in an ACIS.
The second approach concerns solving an optimisation
problem online at every time step and where the final state
is to be contained in an APIS, which is associated with a
known stabilising feedback, an idea that is often referred
to as "dual-mode" control. In my opinion, it would be good
if the authors could better present the two approaches.

5) The computation of the "Robust precursor set" has also
been studied by other authors, and I think they should be
cited. These two works:

F. Blanchini and S. Miani, Set-Theoretic Methods in
Control, 2nd ed.,
ser. Systems & Control: Foundations & Applications.
Birkh�auser Basel,
2015.

and

E. C. Kerrigan, �Robust constraint satisfaction: Invariant
sets and predictive
control.� PhD Thesis, Dep. of Eng., University of
Cambridge,
2000.

cover this set, and point to other references.

6) In the example, the sentence "The RMPC-AU (6)-(8), and
(22) is solved with adjustable
positive/control invariant sets and without any terminal
constraints" confuses me. Do you maybe mean there aren't
any ADDITIONAL terminal constraints on top of those given
by the APIS and ACIS?


==> Reviews/Review247.txt <==
Reviewer 5 of CDC 18 submission 1663

Comments to the author
======================

The paper describes a new idea for an MPC approach which
optimizes a linear cost as well as the size/position of the
disturbance set. The paper investigates recursive
feasibility properties as well as 
 methods to achieve a simple tractable implementation of
the problem. Unfortunately, no conditions guaranteeing that
W_t consists not just of only a single point are given and
also the worst case performance is not investigated.

Overall the paper is nice.



Comments:
In the abstract it is claimed that the "size and shape of
those uncertainty sets" are optimized, however later only
the size and location (11) are online chosen.

The reviewer recommends to precisly state what "tractable"
means in detail here.

It is not entirely clear how the function "rho" in the cost
function needs to be chosen such to guarantee convexity.

The reviewer suggest to mention, what is the maximum size
of problems that can be handled due to the required set
computations.
 
Typos: "a input" - an input
Some references, e.g. 5 and 18 seem to have wrong
capitalization.

==> Reviews/iThenticateScanResult.txt <==
CDC 18 has access to the CrossCheck database. Read more about the
CrossCheck initiative to prevent scholarly and professional plagiarism
at http://www.crossref.org/crosscheck.html.

Submission 1663 received a cumulative similarity score 29%.

For more information about the scan, log in at
https://css.paperplaza.net with your PIN 118626 and password, enter
your CDC 18 author workspace, and select the option 'Inspect the
reviews and decision letter' under 'Choose an option...' for submission
1663.

Similarity scores and scan reports are generated by an external
provider (iThenticate) and not by the conference.

The scan reports are stored on the iThenticate servers and not
downloaded to the conference submission system servers. Eventually the
reports are deleted from the iThenticate servers at a time determined
by conference and provider policy, after which they are no longer
available.

Please check the on-line report to understand how the similarity score
was determined and which sections of your paper may need changes.

The score and report are provided to assist you in revising your
manuscript, if necessary.

The conference will not be able to provide you a score or a report for
the revised manuscript.
